Detecting Outliers in Multiple Sampling Results Without Thresholds

Bayesian statistics emphasizes the importance of prior distributions, yet finding an appropriate one is practically challenging. When multiple sample results are taken regarding the frequency of the same event, these samples may be influenced by different selection effects. In the absence of suitable prior distributions to correct for these selection effects, it is necessary to exclude outlier sample results to avoid compromising the final result. However, defining outliers based on different thresholds may change the result, which makes the result less persuasive. This work proposes a definition of outliers without the need to set thresholds.

==> _config.yml <==
title: Author support for IMS journal STS
description: LaTeX related material for the manuscript preparation
show_downloads: true
theme: jekyll-theme-cayman
